Effective polygonal mesh generation and refinement for VEM

In the present work we introduce a novel refinement algorithm for two-dimensional elliptic partial differential equations discretized with Virtual Element Method (VEM). The algorithm improves the numerical solution accuracy and the mesh quality through a controlled refinement strategy applied to the generic polygonal elements of the domain tessellation. The numerical results show that the outlined strategy proves to be versatile and applicable to any two-dimensional problem where polygonal meshes offer advantages. In particular, we focus on the simulation of flow in fractured media, specifically using the Discrete Fracture Network (DFN) model. A residual a-posteriori error estimator tailored for the DFN case is employed. We chose this particular application to emphasize the effectiveness of the algorithm in handling complex geometries. All the numerical tests demonstrate optimal convergence rates for all the tested VEM orders.

==> Tables/TipETut.tikz <==
\documentclass[]{standalone}

\usepackage{pgfplotstable}
\usepackage{booktabs}
\usepackage{colortbl}
\pgfplotsset{compat=1.16}

\begin{document}
\pgfplotstabletypeset[precision=3,
    col sep=space,
    columns={rho, err, k1, k2, k3},
    columns/rho/.style={column name={$c_{\rho}$}, string type},
    columns/err/.style={column name={Indicator}, string type},
    columns/k1/.style={column name={$k=1$},column type=l,fixed,zerofill},
    columns/k2/.style={column name={$k=2$},column type=l,fixed,zerofill},
    columns/k3/.style={column name={$k=3$},column type=l,fixed,zerofill},
    every head row/.style={%
        before row=\toprule,
        after row=\midrule},
    every last row/.style={after row=\bottomrule},
    every even row/.style={before row={\rowcolor[gray]{0.9}}}
]{
    rho err k1 k2 k3
    {$0.5$} {$\eta_{rel}$ vs DOFs} -0.502715947006295 -1.01874072463229 -1.58980135805212
    {$0.5$} {$e_{H^1}$ vs DOFs} -0.473565546963351 -0.980326719274705 -1.5081580977013
    {$1.5$} {$\eta_{rel}$ vs DOFs} -0.498173074282052 -1.00381634877245 -1.47399828443097
    {$1.5$} {$e_{H^1}$ vs DOFs} -0.497203323625487 -1.0128939520104 -1.50102212899443
}

\end{document}

